Convolve and Conquer: Data Comparison with Wiener Filters

Quantitative evaluations of differences and/or similarities between data samples define and shape optimisation problems associated with learning data distributions. Current methods to compare data often suffer from limitations in capturing such distributions or lack desirable mathematical properties for optimisation (e.g. smoothness, differentiability, or convexity). In this paper, we introduce a new method to measure (dis)similarities between paired samples inspired by Wiener-filter theory. The convolutional nature of Wiener filters allows us to comprehensively compare data samples in a globally correlated way. We validate our approach in four machine learning applications: data compression, medical imaging imputation, translated classification, and non-parametric generative modelling. Our results demonstrate increased resolution in reconstructed images with better perceptual quality and higher data fidelity, as well as robustness against translations, compared to conventional mean-squared-error analogue implementations.

==> model-summaries/celeba-autoencoder.txt <==
AUTOENCODER ARCHITECTURE FOR DATA COMPRESSION - CELEB-A
==========================================================================================
Layer (type:depth-idx)                   Output Shape              Param #
==========================================================================================
├─ResizeConvAE: 1-1                      []                        --
├─ResizeConvAE: 1                        []                        --
|    └─Sequential: 2-1                   []                        --
|    └─Sequential: 2                     []                        --
|    |    └─Block: 3-1                   []                        480
├─ResizeConvAE: 1-2                      [-1, 3, 64, 64]           --
├─ResizeConvAE: 1                        []                        --
|    └─Sequential: 2-2                   [-1, 128]                 --
|    └─Sequential: 2                     []                        --
|    |    └─Block: 3-2                   [-1, 16, 64, 64]          --
|    |    └─MaxPool2d: 3-3               [-1, 16, 32, 32]          --
|    |    └─Block: 3-4                   []                        4,704
|    |    └─MaxPool2d: 3-5               [-1, 16, 32, 32]          --
|    |    └─Block: 3-6                   [-1, 32, 32, 32]          --
|    |    └─MaxPool2d: 3-7               [-1, 32, 16, 16]          --
|    |    └─Block: 3-8                   []                        18,624
|    |    └─MaxPool2d: 3-9               [-1, 32, 16, 16]          --
|    |    └─Block: 3-10                  [-1, 64, 16, 16]          --
|    |    └─Flatten: 3-11                [-1, 16384]               --
|    |    └─Linear: 3-12                 [-1, 128]                 2,097,280
|    └─Sequential: 2-3                   []                        --
|    └─Sequential: 2                     []                        --
|    |    └─Linear: 3-13                 [-1, 16384]               2,113,536
|    └─Sequential: 2                     []                        --
|    |    └─Flatten: 3-14                [-1, 16384]               --
|    |    └─Linear: 3-15                 [-1, 128]                 --
|    └─Sequential: 2                     []                        --
|    |    └─Unflatten: 3-16              [-1, 64, 16, 16]          --
|    |    └─Block: 3-17                  []                        18,528
|    └─Sequential: 2-4                   [-1, 3, 64, 64]           --
|    └─Sequential: 2                     []                        --
|    |    └─Linear: 3-18                 [-1, 16384]               --
|    |    └─Unflatten: 3-19              [-1, 64, 16, 16]          --
|    |    └─Block: 3-20                  [-1, 32, 16, 16]          --
|    |    └─Upsample: 3-21               [-1, 32, 32, 32]          --
|    |    └─Block: 3-22                  []                        4,656
|    |    └─Upsample: 3-23               [-1, 32, 32, 32]          --
|    |    └─Block: 3-24                  [-1, 16, 32, 32]          --
|    |    └─Upsample: 3-25               [-1, 16, 64, 64]          --
|    |    └─Conv2d: 3-26                 [-1, 3, 64, 64]           435
|    |    └─Upsample: 3-27               [-1, 16, 64, 64]          --
|    |    └─Sigmoid: 3-28                [-1, 3, 64, 64]           --
|    |    └─Conv2d: 3-29                 [-1, 3, 64, 64]           --
|    |    └─Sigmoid: 3-30                [-1, 3, 64, 64]           --
==========================================================================================
Total params: 4,258,243
Trainable params: 4,258,243
Non-trainable params: 0
Total mult-adds (M): 5.96
==========================================================================================
Input size (MB): 0.05
Forward/backward pass size (MB): 0.22
Params size (MB): 16.24
Estimated Total Size (MB): 16.51
==========================================================================================

==> model-summaries/celeba-diffusion-ae.txt <==
AUTOENCODER ARCHITECTURE FOR DIFFUSION MODEL - CELEBA
==========================================================================================
Layer (type:depth-idx)                   Output Shape              Param #
==========================================================================================
├─Sequential: 1-1                        [-1, 51]                  --
|    └─Block: 2-1                        [-1, 16, 64, 64]          --
|    |    └─Sequential: 3-1              [-1, 16, 64, 64]          480
|    └─MaxPool2d: 2-2                    [-1, 16, 32, 32]          --
|    └─Block: 2-3                        [-1, 32, 32, 32]          --
|    |    └─Sequential: 3-2              [-1, 32, 32, 32]          4,704
|    └─MaxPool2d: 2-4                    [-1, 32, 16, 16]          --
|    └─Block: 2-5                        [-1, 64, 16, 16]          --
|    |    └─Sequential: 3-3              [-1, 64, 16, 16]          18,624
|    └─Flatten: 2-6                      [-1, 16384]               --
|    └─Linear: 2-7                       [-1, 51]                  835,635
├─Sequential: 1-2                        [-1, 3, 64, 64]           --
|    └─Linear: 2-8                       [-1, 16384]               851,968
|    └─Unflatten: 2-9                    [-1, 64, 16, 16]          --
|    └─Block: 2-10                       [-1, 32, 16, 16]          --
|    |    └─Sequential: 3-4              [-1, 32, 16, 16]          18,528
|    └─Upsample: 2-11                    [-1, 32, 32, 32]          --
|    └─Block: 2-12                       [-1, 16, 32, 32]          --
|    |    └─Sequential: 3-5              [-1, 16, 32, 32]          4,656
|    └─Upsample: 2-13                    [-1, 16, 64, 64]          --
|    └─Conv2d: 2-14                      [-1, 3, 64, 64]           435
|    └─Sigmoid: 2-15                     [-1, 3, 64, 64]           --
==========================================================================================
Total params: 1,735,030
Trainable params: 1,735,030
Non-trainable params: 0
Total mult-adds (M): 25.90
==========================================================================================
Input size (MB): 0.05
Forward/backward pass size (MB): 2.34
Params size (MB): 6.62
Estimated Total Size (MB): 9.01
==========================================================================================

==> model-summaries/imputation-unet.txt <==
U-NET ARCHITECUTURE FOR IMAGE IMPUTATION - MRI DATASET
====================================================================================================
Layer (type:depth-idx)                             Output Shape              Param #
====================================================================================================
├─Sequential: 1-1                                  [-1, 1, 256, 256]         --
|    └─ResidualUnit: 2-1                           [-1, 16, 128, 128]        --
|    |    └─Conv2d: 3-1                            [-1, 16, 128, 128]        160
|    |    └─Sequential: 3-2                        [-1, 16, 128, 128]        --
|    |    |    └─Convolution: 4-1                  [-1, 16, 128, 128]        160
|    |    |    └─Convolution: 4-2                  [-1, 16, 128, 128]        2,320
|    |    |    └─Convolution: 4-3                  [-1, 16, 128, 128]        2,320
|    └─SkipConnection: 2-2                         [-1, 32, 128, 128]        --
|    |    └─Sequential: 3-3                        [-1, 16, 128, 128]        --
|    |    |    └─ResidualUnit: 4-4                 [-1, 32, 64, 64]          27,776
|    |    |    └─SkipConnection: 4-5               [-1, 96, 64, 64]          94,464
|    |    |    └─Sequential: 4-6                   [-1, 16, 128, 128]        16,160
|    └─Sequential: 2-3                             [-1, 1, 256, 256]         --
|    |    └─Convolution: 3-4                       [-1, 1, 256, 256]         --
|    |    |    └─ConvTranspose2d: 4-7              [-1, 1, 256, 256]         289
|    |    |    └─ADN: 4-8                          [-1, 1, 256, 256]         --
|    |    └─ResidualUnit: 3-5                      [-1, 1, 256, 256]         --
|    |    |    └─Identity: 4-9                     [-1, 1, 256, 256]         --
|    |    |    └─Sequential: 4-10                  [-1, 1, 256, 256]         10
====================================================================================================
Total params: 143,659
Trainable params: 143,659
Non-trainable params: 0
Total mult-adds (M): 118.67
====================================================================================================
Input size (MB): 0.25
Forward/backward pass size (MB): 9.50
Params size (MB): 0.55
Estimated Total Size (MB): 10.30
====================================================================================================

==> model-summaries/mnist-diffusion-ae.txt <==
AUTOENCODER ARCHITECTURE FOR DIFFUSION MODEL - MNIST
==========================================================================================
Layer (type:depth-idx)                   Output Shape              Param #
==========================================================================================
├─Sequential: 1-1                        [-1, 31]                  --
|    └─Block: 2-1                        [-1, 16, 32, 32]          --
|    |    └─Sequential: 3-1              [-1, 16, 32, 32]          192
|    └─MaxPool2d: 2-2                    [-1, 16, 16, 16]          --
|    └─Block: 2-3                        [-1, 32, 16, 16]          --
|    |    └─Sequential: 3-2              [-1, 32, 16, 16]          4,704
|    └─MaxPool2d: 2-4                    [-1, 32, 8, 8]            --
|    └─Block: 2-5                        [-1, 64, 8, 8]            --
|    |    └─Sequential: 3-3              [-1, 64, 8, 8]            18,624
|    └─Flatten: 2-6                      [-1, 4096]                --
|    └─Linear: 2-7                       [-1, 31]                  127,007
├─Sequential: 1-2                        [-1, 1, 32, 32]           --
|    └─Linear: 2-8                       [-1, 4096]                131,072
|    └─Unflatten: 2-9                    [-1, 64, 8, 8]            --
|    └─Block: 2-10                       [-1, 32, 8, 8]            --
|    |    └─Sequential: 3-4              [-1, 32, 8, 8]            18,528
|    └─Upsample: 2-11                    [-1, 32, 16, 16]          --
|    └─Block: 2-12                       [-1, 16, 16, 16]          --
|    |    └─Sequential: 3-5              [-1, 16, 16, 16]          4,656
|    └─Upsample: 2-13                    [-1, 16, 32, 32]          --
|    └─Conv2d: 2-14                      [-1, 1, 32, 32]           145
|    └─Sigmoid: 2-15                     [-1, 1, 32, 32]           --
==========================================================================================
Total params: 304,928
Trainable params: 304,928
Non-trainable params: 0
Total mult-adds (M): 5.66
==========================================================================================
Input size (MB): 0.00
Forward/backward pass size (MB): 0.57
Params size (MB): 1.16
Estimated Total Size (MB): 1.74
==========================================================================================

==> tables/combined_metrics_validation.csv <==
,MAE,MSE,Wiener Loss,SSIM,LPIPS,FID
CelebA Autoencoder MSE,537.2661400842080,6.990539494311370,0.31613466695520000,0.8344954127874850,0.14052428779211300,0.6349325502925140
CelebA Autoencoder Wiener Loss,732.895205914502,9.022555930466370,0.0853986752301623,0.8061612328253490,0.11014567424712800,0.2519038426008040
MRI Imputation Bicubic,26.82832558371800,17.064243672110800,0.2144358132373200,0.8047787584350230,0.32445171935991800,4.115018849603040
MRI Imputation MSE,12.62788816798820,8.829856404391200,0.13527158214287300,0.9083072731863560,0.11372235762802000,1.6621538713187600
MRI Imputation Wiener Loss,14.570308494567900,11.191432094574000,0.09158684103326360,0.8986758980627830,0.07926401370628310,0.23084958612974500

==> tables/combined_metrics_validation2.csv <==
,MAE,MSE,Wiener Loss,SSIM,LPIPS,FID
CelebA Autoencoder MSE,0.008198031,0.000106667,0.316134667,0.834495413,0.140524288,0.63493255
CelebA Autoencoder Wiener Loss,0.011183093,0.000137673,0.085398675,0.806161233,0.110145674,0.251903843
MRI Imputation Bicubic,0.000409368,0.00026038,0.214435813,0.804778758,0.324451719,4.11501885
MRI Imputation MSE,0.000192686,0.000134733,0.135271582,0.908307273,0.113722358,1.662153871
MRI Imputation Wiener Loss,0.000222325,0.000170768,0.091586841,0.898675898,0.079264014,0.230849586

==> tables/filter_dim.csv <==
Wiener Dimensions,Filter shape
Wiener 1D,[1, s * 3n^2]
Wiener 2D,[3, s * n,  s*n]]
Wiener 3D,[s * 3, s * n, s* n]

==> tables/mri_metrics_validation.csv <==
,MAE,MSE,Wiener Loss,SSIM,LPIPS,FID
Bicubic,0.000409368,0.00026038,0.214435813,0.804778758,0.324451719,4.11501885
MSE,0.000192686,0.000134733,0.135271582,0.908307273,0.113722358,1.662153871
Wiener Loss,0.000222325,0.000170768,0.091586841,0.898675898,0.079264014,0.230849586
